CS Circles: An In-Browser Python Course for Beginners

Computer Science Circles is a free programming website for beginners that is designed to be fun, easy to use, and accessible to the broadest possible audience. We teach Python since it is simple yet powerful, and the course content is well-structured but written in plain language. The website has over one hundred exercises in thirty lesson pages, plus special features to help teachers support their students. It is available in both English and French. We discuss the philosophy behind the course and its design, we describe how it was implemented, and we give statistics on its use.

==> completersrevised.txt <==
1 5616
2 5210
3 5068
4 4747
5 4718
6 4575
7 4540
8 4170
9 4147
10 4096
11 4071
12 4042
13 3734
14 3588
15 3578
16 3412
17 3399
18 3152
19 3080
20 2705
21 2535
22 2372
23 2361
24 2174
25 2156
26 2076
27 1978
28 1946
29 1939
30 1697
31 1613
32 1553
33 1481
34 1461
35 1458
36 1428
37 1403
38 1387
39 1366
40 1345
41 1332
42 1327
43 1320
44 1243
45 1160
46 1112
47 1088
48 1078
49 923
50 823
51 823
52 806
53 792
54 749
55 737
56 736
57 698
58 676
59 665
60 665
61 643
62 641
63 619
64 604
65 589
66 583
67 573
68 570
69 567
70 558
71 538
72 536
73 516
74 514
75 491
76 473
77 469
78 458
79 448
80 405
81 387
82 333
83 306
84 297
85 292
86 276
87 271
88 260
89 251
90 250
91 244
92 240
93 239
94 233
95 229
96 222
97 219
98 213
99 209
100 207
101 201
102 194
103 188
104 179
105 110


==> octiles.txt <==
problem 1 2 3 4 5 6 7
0 0.002 0.003 0.004 0.006 0.010 0.027 0.678
1 0.003 0.005 0.007 0.011 0.017 0.043 0.739
2 0.005 0.008 0.011 0.015 0.024 0.056 0.757
3 0.006 0.009 0.012 0.018 0.028 0.067 0.768
4 0.007 0.011 0.017 0.024 0.037 0.098 0.890
5 0.011 0.018 0.026 0.041 0.076 0.353 1.027
6 0.011 0.019 0.027 0.042 0.078 0.360 1.032
7 0.012 0.021 0.030 0.050 0.106 0.552 1.350
8 0.012 0.022 0.036 0.062 0.144 0.728 1.951
9 0.012 0.023 0.036 0.063 0.152 0.751 1.972
10 0.013 0.025 0.040 0.069 0.166 0.792 2.002
11 0.016 0.028 0.046 0.079 0.184 0.828 2.046
12 0.017 0.030 0.048 0.082 0.196 0.816 2.055
13 0.017 0.032 0.053 0.101 0.326 0.952 2.884
14 0.021 0.037 0.061 0.129 0.452 0.998 3.129
15 0.026 0.045 0.075 0.170 0.631 1.055 3.883
16 0.030 0.059 0.121 0.346 0.953 1.691 4.918
17 0.034 0.067 0.126 0.376 0.899 1.712 4.984
18 0.036 0.070 0.136 0.406 0.923 1.785 4.980
19 0.037 0.074 0.144 0.434 0.948 1.900 5.155
20 0.046 0.091 0.187 0.624 0.995 2.037 5.975
21 0.056 0.112 0.255 0.787 1.128 2.872 7.033
22 0.073 0.174 0.580 0.981 1.920 4.030 8.030
23 0.084 0.226 0.680 1.032 1.992 4.188 9.659
24 0.088 0.230 0.725 1.049 2.019 4.392 9.916
25 0.085 0.226 0.689 1.048 2.035 4.632 9.987
26 0.092 0.252 0.762 1.077 2.131 4.996 10.801
27 0.085 0.197 0.647 0.998 1.972 4.163 9.100
28 0.085 0.204 0.643 1.000 2.001 4.088 9.098
29 0.113 0.293 0.844 1.132 2.094 4.239 9.631
30 0.116 0.405 0.912 1.495 2.965 5.810 12.994
31 0.131 0.456 0.963 1.753 3.012 5.657 12.978
32 0.137 0.481 0.988 1.828 3.036 5.915 13.005
33 0.161 0.539 1.018 1.857 3.080 5.885 13.104
34 0.169 0.573 1.032 1.917 3.087 5.868 13.081
35 0.186 0.612 1.088 2.030 3.236 6.052 13.848
36 0.219 0.781 1.127 2.065 3.799 6.149 14.680
37 0.232 0.782 1.141 2.107 3.848 6.151 14.136
38 0.247 0.825 1.218 2.162 3.906 6.610 16.038
39 0.252 0.827 1.230 2.166 3.945 6.617 16.937
40 0.258 0.814 1.214 2.165 3.989 6.285 15.634
41 0.267 0.875 1.326 2.349 4.158 6.901 16.791
42 0.268 0.875 1.388 2.461 4.315 7.020 17.099
43 0.258 0.825 1.323 2.303 4.215 7.007 15.920
44 0.308 0.975 1.755 2.956 4.953 7.978 19.707
45 0.356 0.984 1.874 2.976 5.021 8.032 20.302
46 0.379 1.016 1.968 3.154 5.356 9.027 20.926
47 0.385 1.013 1.998 3.248 5.667 9.029 20.780
48 0.436 1.027 2.114 3.524 5.828 9.087 21.802
49 0.462 1.027 2.040 3.552 5.942 8.725 20.107
50 0.474 1.152 2.143 3.790 6.527 9.759 24.057
51 0.460 1.063 2.155 3.930 6.248 9.937 21.177
52 0.605 1.228 2.329 4.225 6.203 10.499 25.938
53 0.690 1.642 2.396 4.299 6.480 10.070 24.991
54 0.727 1.771 2.990 4.921 7.991 12.869 37.122
55 0.876 1.872 3.555 5.636 8.166 13.660 29.148
56 0.878 1.872 3.426 5.649 8.089 13.111 25.000
57 0.950 2.003 3.771 5.505 8.098 13.442 23.874
58 0.902 1.984 3.526 5.836 8.117 13.375 23.647
59 0.921 1.934 3.218 5.403 7.903 13.124 22.401
60 0.961 1.990 3.831 6.005 8.388 13.819 23.650
61 0.969 1.992 4.038 5.996 8.390 13.823 23.651
62 0.973 2.116 4.081 6.383 9.604 15.053 27.969
63 0.987 2.112 4.031 6.195 9.145 15.050 28.004
64 0.995 2.098 4.016 6.685 9.413 15.460 28.007
65 1.015 2.113 4.054 6.691 9.785 15.728 30.861
66 1.006 2.077 4.032 6.620 9.723 15.360 29.254
67 1.007 2.104 4.034 6.693 9.794 15.386 29.288
68 1.026 2.183 4.059 6.695 9.804 15.461 30.999
69 1.028 2.306 4.300 6.923 10.928 16.864 31.233
70 1.043 2.310 4.677 7.019 10.829 16.873 31.002
71 1.070 2.531 4.681 7.187 10.837 18.097 35.128
72 1.039 2.315 4.210 7.069 10.836 18.302 35.190
73 1.044 2.253 4.349 6.977 10.551 18.335 33.871
74 1.047 2.162 4.197 7.197 10.994 18.327 36.247
75 1.055 2.350 4.241 7.169 11.022 17.948 31.295
76 1.168 2.599 4.810 7.916 11.204 18.950 34.814
77 1.169 2.480 4.618 7.671 11.092 18.149 34.729
78 1.159 2.296 4.787 7.504 11.194 18.151 34.732
79 1.286 3.002 4.625 7.677 11.213 18.972 37.586
80 1.519 3.192 5.348 8.128 13.053 19.032 31.026
81 1.447 3.205 5.906 8.085 13.235 19.970 37.989
82 1.313 2.957 5.107 7.926 12.394 21.306 37.849
83 1.154 3.004 5.135 8.078 12.478 20.085 36.040
84 1.173 2.923 4.137 7.493 11.117 18.663 36.247
85 1.173 3.021 4.895 7.727 12.074 19.962 36.248
86 1.382 3.434 6.192 9.073 15.014 19.977 36.088
87 1.334 3.560 5.685 8.235 13.870 20.504 36.315
88 1.234 3.980 5.882 8.718 13.007 21.846 36.441
89 1.125 4.020 5.627 8.545 13.070 19.227 36.664
90 1.134 4.171 5.902 9.577 14.026 20.868 41.386
91 1.137 4.172 5.903 9.616 14.898 22.002 41.414
92 1.143 4.134 6.989 9.147 15.996 23.066 41.498
93 1.159 4.017 6.504 9.016 13.507 20.790 41.714
94 1.153 4.089 6.540 8.634 13.540 20.794 41.715
95 1.186 3.979 6.901 8.639 13.600 24.030 41.841
96 1.450 3.981 7.012 9.578 14.859 24.706 42.921
97 1.160 3.410 6.722 8.605 13.582 24.039 43.846
98 1.473 4.121 6.941 9.088 13.887 24.695 45.349
99 1.481 4.197 6.532 9.279 13.939 24.058 45.353
100 1.714 4.241 7.102 10.695 16.055 29.048 51.465
101 1.457 4.172 7.035 10.699 16.112 27.020 65.837
102 0.982 2.024 4.900 7.368 12.633 19.440 38.880
103 1.097 2.649 5.573 8.720 13.216 21.024 41.571
104 1.474 4.028 6.094 10.992 14.990 25.733 47.201


==> submissionsrevised-arxiv.txt <==
1 5035
2 4180
3 3875
4 3511
5 3218
6 2971
7 2724
8 2679
9 2665
10 2647
11 2452
12 2437
13 2436
14 2316
15 2171
16 2151
17 2085
18 2002
19 1959
20 1841
21 1791
22 1653
23 1637
24 1627
25 1599
26 1583
27 1578
28 1563
29 1505
30 1467
31 1459
32 1444
33 1441
34 1439
35 1436
36 1426
37 1425
38 1418
39 1402
40 1394
41 1389
42 1381
43 1355
44 1350
45 1313
46 1312
47 1302
48 1297
50 1292
51 1285
52 1281
53 1266
54 1265
56 1260
57 1259
58 1258
59 1236
60 1234
61 1231
62 1226
63 1217
64 1210
65 1205
66 1199
67 1190
68 1172
69 1160
70 1141
71 1124
72 1121
73 1083
74 1078
75 1067
77 1066
78 1063
79 1062
80 1058
81 1053
82 1049
83 1025
84 1019
85 1016
86 1013
87 1006
88 1001
89 999
90 994
91 992
92 978
94 976
95 974
96 973
97 971
98 968
99 953
100 952
101 936
102 933
104 926
105 922
106 918
107 908
108 905
109 891
110 890
112 889
113 883
114 882
115 862
116 857
117 840
118 836
119 831
121 829
122 828
123 825
124 824
125 822
127 819
129 816
131 812
132 810
133 808
134 797
135 795
136 794
137 790
138 789
139 788
140 783
141 781
143 781
144 780
145 779
146 777
147 775
148 774
149 770
150 767
152 767
153 766
154 762
155 757
156 756
157 753
159 753
160 752
161 751
162 748
163 747
165 747
166 746
167 743
168 739
169 732
171 726
172 725
173 724
175 723
176 722
177 717
178 716
179 713
181 712
182 709
183 708
184 706
185 705
186 701
187 699
189 698
190 697
191 692
192 689
193 682
194 680
195 678
197 678
198 677
199 674
201 673
203 673
204 667
205 665
206 664
207 662
208 661
209 660
210 659
211 658
212 655
213 653
217 653
218 652
219 651
220 649
221 648
223 645
224 644
226 642
227 641
228 639
230 638
231 637
232 633
233 631
235 630
237 629
238 627
239 626
241 624
242 622
244 622
245 619
246 618
247 617
248 613
249 612
250 610
251 609
252 605
253 604
254 603
255 601
257 600
258 598
260 598
261 596
262 594
263 593
264 590
265 586
267 586
268 583
270 582
272 582
273 581
274 580
275 575
277 575
278 570
280 568
281 563
282 562
283 559
284 558
285 557
287 555
288 553
289 548
290 547
292 546
293 543
295 542
296 541
297 539
298 538
300 536
302 535
303 534
304 533
305 531
306 530
307 529
308 528
309 527
311 524
314 524
315 521
317 520
318 519
319 518
321 516
322 515
324 515
325 514
326 513
328 512
329 511
331 510
333 508
335 506
336 505
337 504
338 503
339 501
340 496
342 496
343 495
344 494
345 493
347 492
349 491
350 488
352 488
353 487
354 486
357 486
358 485
359 483
361 483
362 481
366 481
367 478
368 477
369 475
370 474
371 473
372 471
374 469
375 468
377 468
378 467
379 466
381 465
382 464
383 463
385 462
386 461
389 461
390 458
391 457
393 457
394 456
396 455
398 455
399 454
401 454
402 452
407 452
408 449
410 448
411 447
413 446
416 446
417 445
419 443
421 442
423 442
424 441
426 441
427 440
429 439
432 439
433 438
434 437
436 437
437 436
438 435
441 435
442 434
443 433
445 432
446 431
447 430
448 429
450 428
452 427
454 427
455 426
457 425
458 424
461 424
462 423
464 423
465 422
467 422
468 421
471 421
472 419
474 418
476 417
477 415
479 414
480 412
481 411
484 411
485 409
488 409
489 408
490 407
491 406
492 405
494 404
496 404
497 403
498 402
500 401
502 400
504 399
507 399
508 398
510 398
511 397
512 396
515 396
516 395
517 394
519 393
520 392
522 391
523 390
524 389
526 388
528 388
529 387
531 386
532 385
533 384
534 383
536 382
537 381
539 381
540 380
542 377
544 377
545 376
547 376
548 374
550 374
551 373
552 372
555 372
556 370
558 369
559 368
560 367
561 366
563 366
564 365
565 364
568 364
569 363
570 362
572 360
577 360
578 359
579 358
580 357
582 356
584 355
586 354
587 353
590 353
591 352
595 352
596 351
598 351
599 350
601 349
602 348
604 348
605 347
607 347
608 346
610 346
611 345
613 344
616 344
617 343
619 343
620 342
621 341
622 340
624 339
625 338
627 338
628 337
632 337
633 335
635 335
636 334
638 334
639 332
641 331
642 330
644 330
645 329
647 329
648 328
651 328
652 327
656 327
657 326
661 326
662 325
663 324
665 323
667 323
668 322
670 322
671 321
674 321
675 320
677 319
681 319
682 318
684 318
685 317
689 317
690 316
691 315
693 315
694 314
696 313
698 313
699 312
700 311
702 311
703 310
706 310
707 309
709 309
710 308
712 307
715 307
716 306
719 306
720 305
722 304
725 304
726 303
728 303
729 302
731 302
732 301
734 301
735 300
736 299
737 298
739 298
740 297
741 296
743 295
744 294
746 294
747 293
749 293
750 292
751 291
754 291
755 290
758 290
759 289
763 289
764 288
766 288
767 287
769 286
772 286
773 285
775 284
777 283
780 283
781 282
783 282
784 281
788 281
789 279
792 279
793 278
795 276
800 276
801 275
804 275
805 274
807 274
808 273
809 272
817 272
818 271
819 270
823 270
824 269
828 269
829 268
834 268
835 267
837 267
838 266
842 266
843 265
845 264
851 264
852 263
853 262
858 262
859 261
868 261
869 260
871 260
872 259
877 259
878 258
882 258
883 257
885 256
887 255
893 255
894 254
898 254
899 253
902 253
903 251
907 251
908 250
915 250
916 249
918 248
923 248
924 247
928 247
929 245
934 245
935 244
937 243
940 243
941 242
944 242
945 241
949 241
950 240
957 240
958 239
960 239
961 238
963 238
964 237
970 237
971 236
974 236
975 235
976 234
979 234
980 233
983 233
984 232
986 232
987 231
995 231
996 230
1000 230
1001 229
1003 228
1007 228
1008 227
1012 227
1013 226
1015 226
1016 225
1019 225
1020 224
1027 224
1028 223
1031 223
1032 222
1038 222
1039 221
1041 221
1042 220
1047 220
1048 219
1053 219
1054 218
1056 217
1063 217
1064 216
1068 216
1069 215
1074 215
1075 214
1077 214
1078 213
1080 212
1088 212
1089 211
1093 211
1094 210
1102 210
1103 209
1110 209
1111 208
1121 208
1123 207
1127 207
1128 206
1132 206
1133 205
1135 205
1136 204
1138 203
1142 203
1143 202
1148 202
1149 201
1153 201
1154 200
1159 200
1160 199
1164 199
1165 198
1171 198
1172 197
1176 197
1177 196
1183 196
1184 195
1186 195
1187 194
1191 194
1192 193
1201 193
1202 192
1204 192
1205 191
1210 191
1211 190
1217 190
1218 189
1222 189
1223 188
1226 188
1227 187
1232 187
1233 186
1235 186
1236 185
1241 185
1242 184
1249 184
1250 183
1254 183
1255 182
1262 182
1263 181
1268 181
1269 180
1272 180
1273 179
1275 179
1276 178
1280 178
1281 177
1287 177
1288 176
1292 176
1293 175
1297 175
1298 174
1304 174
1305 173
1309 173
1310 172
1314 172
1315 171
1319 171
1320 170
1327 170
1328 169
1333 169
1334 168
1338 168
1339 167
1345 167
1346 166
1354 166
1355 165
1364 165
1365 164
1368 164
1369 163
1375 163
1376 162
1383 162
1384 161
1391 161
1392 160
1398 160
1399 159
1403 159
1404 158
1414 158
1415 157
1424 157
1425 156
1431 156
1432 155
1438 155
1439 154
1444 154
1445 153
1449 153
1450 152
1460 152
1463 152
1464 151
1471 151
1472 150
1478 150
1479 149
1484 149
1485 148
1491 148
1492 147
1499 147
1500 146
1505 146
1506 145
1509 145
1510 144
1519 144
1520 143
1526 143
1527 142
1534 142
1535 141
1539 141
1540 140
1548 140
1549 139
1559 139
1561 138
1570 138
1571 137
1580 137
1581 136
1591 136
1593 136
1594 135
1604 135
1606 134
1612 134
1613 133
1619 133
1620 132
1630 132
1636 132
1637 131
1645 131
1646 130
1655 130
1656 129
1661 129
1662 128
1667 128
1668 127
1674 127
1675 126
1685 126
1687 125
1697 125
1702 125
1703 124
1713 124
1720 124
1721 123
1729 123
1730 122
1740 122
1747 122
1748 121
1754 121
1755 120
1765 120
1767 120
1768 119
1771 119
1772 118
1778 118
1779 117
1783 117
1784 116
1790 116
1791 115
1801 115
1803 114
1813 114
1815 113
1825 113
1827 113
1828 112
1838 112
1840 112
1841 111
1847 111
1848 110
1858 110
1860 109
1870 109
1876 109
1877 108
1887 108
1897 108
1899 107
1909 107
1911 106
1921 106
1925 106
1926 105
1935 105
1936 104
1945 104
1946 103
1956 103
1959 103
1960 102
1970 102
1974 102
1975 101
1983 101
1984 100
1994 100
2004 100
2006 100
2007 99
2013 99
2014 98
2021 98
2022 97
2032 97
2037 97
2038 96
2048 96
2058 96
2059 95
2066 95
2067 94
2074 94
2075 93
2085 93
2086 92
2096 92
2100 92
2101 91
2111 91
2114 91
2115 90
2125 90
2135 90
2144 90
2145 89
2155 89
2159 89
2160 88
2170 88
2176 88
2177 87
2187 87
2192 87
2193 86
2203 86
2204 85
2214 85
2221 85
2222 84
2232 84
2234 84
2235 83
2245 83
2252 83
2253 82
2263 82
2273 82
2275 82
2276 81
2286 81
2293 81
2294 80
2304 80
2314 80
2316 80
2317 79
2327 79
2330 79
2331 78
2341 78
2343 77
2353 77
2363 77
2364 76
2374 76
2383 76
2384 75
2394 75
2404 75
2408 75
2409 74
2419 74
2429 74
2434 74
2435 73
2445 73
2455 73
2457 72
2467 72
2473 72
2474 71
2484 71
2494 71
2496 70
2506 70
2516 70
2521 70
2522 69
2532 69
2538 69
2539 68
2549 68
2559 68
2568 68
2569 67
2579 67
2589 67
2591 67
2592 66
2602 66
2612 66
2619 66
2620 65
2630 65
2640 65
2648 65
2649 64
2659 64
2669 64
2671 64
2672 63
2682 63
2692 63
2695 63
2696 62
2706 62
2716 62
2718 62
2719 61
2729 61
2739 61
2744 61
2745 60
2755 60
2765 60
2775 60
2776 59
2786 59
2796 59
2806 59
2808 59
2809 58
2819 58
2829 58
2839 58
2840 57
2850 57
2860 57
2870 57
2872 57
2873 56
2883 56
2893 56
2899 56
2900 55
2910 55
2920 55
2927 55
2928 54
2938 54
2948 54
2958 54
2966 54
2967 53
2977 53
2987 53
2997 53
3007 53
3009 52
3019 52
3029 52
3039 52
3047 52
3048 51
3058 51
3068 51
3078 51
3080 50
3090 50
3100 50
3110 50
3120 50
3122 49
3132 49
3142 49
3152 49
3162 49
3163 48
3173 48
3183 48
3193 48
3202 48
3203 47
3213 47
3223 47
3233 47
3243 47
3245 47
3246 46
3256 46
3266 46
3276 46
3277 45
3287 45
3297 45
3307 45
3309 45
3310 44
3320 44
3330 44
3340 44
3343 44
3344 43
3354 43
3364 43
3374 43
3384 43
3393 43
3394 42
3404 42
3414 42
3424 42
3434 42
3439 42
3440 41
3450 41
3460 41
3470 41
3473 41
3474 40
3484 40
3494 40
3504 40
3514 40
3523 40
3524 39
3534 39
3544 39
3554 39
3564 39
3571 39
3572 38
3582 38
3592 38
3602 38
3612 38
3621 38
3622 37
3632 37
3642 37
3652 37
3662 37
3672 37
3679 37
3680 36
3690 36
3700 36
3710 36
3720 36
3730 36
3734 36
3735 35
3745 35
3755 35
3765 35
3775 35
3785 35
3787 35
3788 34
3798 34
3808 34
3818 34
3828 34
3838 34
3845 34
3846 33
3856 33
3866 33
3876 33
3886 33
3893 33
3894 32
3904 32
3914 32
3924 32
3934 32
3944 32
3954 32
3956 32
3957 31
3967 31
3977 31
3987 31
3997 31
4007 31
4015 31
4016 30
4026 30
4036 30
4046 30
4056 30
4066 30
4076 30
4078 29
4088 29
4098 29
4108 29
4118 29
4128 29
4136 29
4137 28
4147 28
4157 28
4167 28
4177 28
4187 28
4195 28
4196 27
4206 27
4216 27
4226 27
4236 27
4246 27
4250 27
4251 26
4261 26
4271 26
4281 26
4291 26
4301 26
4307 26
4308 25
4318 25
4328 25
4338 25
4348 25
4358 25
4368 25
4371 25
4372 24
4382 24
4392 24
4402 24
4412 24
4422 24
4432 24
4442 24
4443 23
4453 23
4463 23
4473 23
4483 23
4493 23
4503 23
4508 23
4509 22
4519 22
4529 22
4539 22
4549 22
4559 22
4569 22
4579 22
4581 22
4582 21
4592 21
4602 21
4612 21
4622 21
4632 21
4642 21
4652 21
4658 21
4659 20
4669 20
4679 20
4689 20
4699 20
4709 20
4719 20
4726 20
4727 19
4737 19
4747 19
4757 19
4767 19
4777 19
4787 19
4788 18
4798 18
4808 18
4818 18
4828 18
4838 18
4848 18
4858 18
4865 18
4866 17
4876 17
4886 17
4896 17
4906 17
4916 17
4926 17
4936 17
4946 17
4948 17
4949 16
4959 16
4969 16
4979 16
4989 16
4999 16
5009 16
5019 16
5029 16
5039 16
5040 15
5050 15
5060 15
5070 15
5080 15
5090 15
5100 15
5105 15
5106 14
5116 14
5126 14
5136 14
5146 14
5156 14
5166 14
5173 14
5174 13
5184 13
5194 13
5204 13
5214 13
5224 13
5234 13
5244 13
5248 13
5249 12
5259 12
5269 12
5279 12
5289 12
5299 12
5309 12
5319 12
5326 12
5327 11
5337 11
5347 11
5357 11
5367 11
5377 11
5387 11
5397 11
5405 11
5406 10
5416 10
5426 10
5436 10
5446 10
5456 10
5466 10
5476 10
5486 10
5496 10
5506 10
5516 10
5525 10
5526 9
5536 9
5546 9
5556 9
5566 9
5576 9
5586 9
5596 9
5606 9
5616 9
5626 9
5631 9
5632 8
5642 8
5652 8
5662 8
5672 8
5682 8
5692 8
5702 8
5712 8
5722 8
5724 7
5734 7
5744 7
5754 7
5764 7
5774 7
5784 7
5794 7
5804 7
5814 7
5824 7
5834 7
5836 6
5846 6
5856 6
5866 6
5876 6
5886 6
5896 6
5906 6
5916 6
5926 6
5936 6
5945 6
5946 5
5956 5
5966 5
5976 5
5986 5
5996 5
6006 5
6016 5
6026 5
6036 5
6046 5
6056 5
6066 5
6068 4
6078 4
6088 4
6098 4
6108 4
6118 4
6128 4
6138 4
6148 4
6158 4
6168 4
6178 4
6188 4
6196 4
6197 3
6207 3
6217 3
6227 3
6237 3
6247 3
6257 3
6267 3
6277 3
6287 3
6297 3
6307 3
6317 3
6327 3
6337 3
6347 3
6357 3
6359 2
6369 2
6379 2
6389 2
6399 2
6409 2
6419 2
6429 2
6439 2
6449 2
6459 2
6469 2
6479 2
6489 2
6499 2
6509 2
6519 2
6529 2
6539 2
6549 2
6559 2
6569 2
6579 2
6589 2
6592 2
6593 1
6603 1
6613 1
6623 1
6633 1
6643 1
6653 1
6663 1
6673 1
6683 1
6693 1
6703 1
6713 1
6723 1
6733 1
6743 1
6753 1
6763 1
6773 1
6783 1
6793 1
6803 1
6813 1
6823 1
6833 1
6843 1
6853 1
6863 1
6873 1
6883 1
6893 1
6903 1
6913 1
6923 1
6933 1
6943 1
6953 1
6963 1
6973 1

